AltGDA Achieves Global $O(1/T)$ Ergodic Convergence in Matrix Games

Alternating gradient descent-ascent (AltGDA) is a simple and practically effective method for solving finite two-player zero-sum matrix games. However, the theory of AltGDA remains limited: existing results either apply only to unconstrained settings or require restrictive assumptions on the equilibrium in constrained settings. We show that AltGDA converges globally at an $O(1/T)$ ergodic rate in every finite two-player zero-sum matrix game. Unlike prior results, our guarantee holds for every initialization and every horizon $T$: the uniform averages of the AltGDA iterates satisfy an $O(1/T)$ duality-gap bound. Our proof is inspired by numerical results obtained using a novel performance estimation programming (PEP) framework for Lyapunov function search over compact convex sets. Additionally, we provide simple counterexamples showing that the last-iterate duality gap of AltGDA does not converge to zero. This justifies why averaging of iterates is indeed necessary to achieve an $O(1/T)$ rate. We have formalized and machine-checked our global ergodic convergence result in Lean 4.

==> data/c123_lmi_optimal_eta_heatmap.csv <==
generated_at,formulation_id,formulation,h,eta,eta_grid_index,mosek_termination_status,mosek_primal_status,strict_mosek_primal_point,strict_mosek_primal_point_id,mosek_max_abs_lmi_residual,mosek_min_psd_eigenvalue,mosek_min_lambda,diagnostic_score_available,residual_ratio,psd_violation_ratio,lambda_violation_ratio,diagnostic_score,log10_diagnostic_score,strict_mosek_certified,strict_mosek_certified_id,threshold_classification,strict_optimal,residual_tol,eig_tol,lambda_tol,included_psd_matrices
2026-06-12T12:19:10.175,1,one_step_c123_lmi,2,0.001,1,OPTIMAL,FEASIBLE_POINT,true,1,7.256875433903076e-9,3.4554064403046286e-12,55.60667648361447,true,0.007256875433903076,0.0,0.0,0.007256875433903076,-2.139250331628783,true,1,feasible,true,1.0e-6,-1.0e-7,-1.0e-8,U_C1;V_C1;Zx_C1;Zy_C1;U_C2;V_C2;Zx_C2;Zy_C2;U_C3;V_C3;Zx_C3;Zy_C3
2026-06-12T12:19:10.175,1,one_step_c123_lmi,2,0.002,2,OPTIMAL,FEASIBLE_POINT,true,1,3.271086875548918e-9,5.699012842014792e-12,17.41426786069741,true,0.003271086875548918,0.0,0.0,0.003271086875548918,-2.4853079214603193,true,1,feasible,true,1.0e-6,-1.0e-7,-1.0e-8,U_C1;V_C1;Zx_C1;Zy_C1;U_C2;V_C2;Zx_C2;Zy_C2;U_C3;V_C3;Zx_C3;Zy_C3
2026-06-12T12:19:10.175,1,one_step_c123_lmi,2,0.005,3,OPTIMAL,FEASIBLE_POINT,true,1,2.8813587071852e-9,3.137712284103248e-11,6.528634643225119,true,0.0028813587071852,0.0,0.0,0.0028813587071852,-2.5404026720029074,true,1,feasible,true,1.0e-6,-1.0e-7,-1.0e-8,U_C1;V_C1;Zx_C1;Zy_C1;U_C2;V_C2;Zx_C2;Zy_C2;U_C3;V_C3;Zx_C3;Zy_C3
2026-06-12T12:19:10.175,1,one_step_c123_lmi,2,0.01,4,OPTIMAL,FEASIBLE_POINT,true,1,6.55765819423948e-9,7.706086512856422e-11,4.308599134698714,true,0.00655765819423948,0.0,0.0,0.00655765819423948,-2.1832512238704203,true,1,feasible,true,1.0e-6,-1.0e-7,-1.0e-8,U_C1;V_C1;Zx_C1;Zy_C1;U_C2;V_C2;Zx_C2;Zy_C2;U_C3;V_C3;Zx_C3;Zy_C3
2026-06-12T12:19:10.175,1,one_step_c123_lmi,2,0.02,5,OPTIMAL,FEASIBLE_POINT,true,1,8.793804382255245e-9,1.263575224054111e-11,1.2938490902508242,true,0.008793804382255245,0.0,0.0,0.008793804382255245,-2.055823199468191,true,1,feasible,true,1.0e-6,-1.0e-7,-1.0e-8,U_C1;V_C1;Zx_C1;Zy_C1;U_C2;V_C2;Zx_C2;Zy_C2;U_C3;V_C3;Zx_C3;Zy_C3
2026-06-12T12:19:10.175,1,one_step_c123_lmi,2,0.04,6,OPTIMAL,FEASIBLE_POINT,true,1,1.9287914931886974e-8,5.201112619594027e-11,0.6757768429834959,true,0.019287914931886974,0.0,0.0,0.019287914931886974,-1.7147147180543658,true,1,feasible,true,1.0e-6,-1.0e-7,-1.0e-8,U_C1;V_C1;Zx_C1;Zy_C1;U_C2;V_C2;Zx_C2;Zy_C2;U_C3;V_C3;Zx_C3;Zy_C3
2026-06-12T12:19:10.175,1,one_step_c123_lmi,2,0.06,7,OPTIMAL,FEASIBLE_POINT,true,1,1.069708072121145e-8,7.12215799803679e-11,0.21212929284774296,true,0.01069708072121145,0.0,0.0,0.01069708072121145,-1.9707347269550626,true,1,feasible,true,1.0e-6,-1.0e-7,-1.0e-8,U_C1;V_C1;Zx_C1;Zy_C1;U_C2;V_C2;Zx_C2;Zy_C2;U_C3;V_C3;Zx_C3;Zy_C3
2026-06-12T12:19:10.175,1,one_step_c123_lmi,2,0.08,8,OPTIMAL,FEASIBLE_POINT,true,1,4.426188346395854e-9,3.037603459663108e-11,0.19688661344053016,true,0.004426188346395854,0.0,0.0,0.004426188346395854,-2.3539701095998993,true,1,feasible,true,1.0e-6,-1.0e-7,-1.0e-8,U_C1;V_C1;Zx_C1;Zy_C1;U_C2;V_C2;Zx_C2;Zy_C2;U_C3;V_C3;Zx_C3;Zy_C3
2026-06-12T12:19:10.175,1,one_step_c123_lmi,2,0.1,9,OPTIMAL,FEASIBLE_POINT,true,1,1.3501335211258615e-8,1.4589764567422606e-10,0.21277895376762834,true,0.013501335211258616,0.0,0.0,0.013501335211258616,-1.869623279934064,true,1,feasible,true,1.0e-6,-1.0e-7,-1.0e-8,U_C1;V_C1;Zx_C1;Zy_C1;U_C2;V_C2;Zx_C2;Zy_C2;U_C3;V_C3;Zx_C3;Zy_C3
2026-06-12T12:19:10.175,1,one_step_c123_lmi,2,0.125,10,OPTIMAL,FEASIBLE_POINT,true,1,6.114538389501156e-9,3.370772079420161e-12,0.4400242486831096,true,0.006114538389501156,0.0,0.0,0.006114538389501156,-2.2136363239849426,true,1,feasible,true,1.0e-6,-1.0e-7,-1.0e-8,U_C1;V_C1;Zx_C1;Zy_C1;U_C2;V_C2;Zx_C2;Zy_C2;U_C3;V_C3;Zx_C3;Zy_C3
2026-06-12T12:19:10.175,1,one_step_c123_lmi,2,0.15,11,OPTIMAL,FEASIBLE_POINT,true,1,7.259667780918229e-9,2.0876878460908986e-11,0.3610595606481756,true,0.007259667780918229,0.0,0.0,0.007259667780918229,-2.1390832531587574,true,1,feasible,true,1.0e-6,-1.0e-7,-1.0e-8,U_C1;V_C1;Zx_C1;Zy_C1;U_C2;V_C2;Zx_C2;Zy_C2;U_C3;V_C3;Zx_C3;Zy_C3
2026-06-12T12:19:10.175,1,one_step_c123_lmi,2,0.175,12,OPTIMAL,FEASIBLE_POINT,true,1,1.6088181459300194e-8,1.973019348839185e-10,0.23509850222307038,true,0.016088181459300195,0.0,0.0,0.016088181459300195,-1.793493043957291,true,1,feasible,true,1.0e-6,-1.0e-7,-1.0e-8,U_C1;V_C1;Zx_C1;Zy_C1;U_C2;V_C2;Zx_C2;Zy_C2;U_C3;V_C3;Zx_C3;Zy_C3
2026-06-12T12:19:10.175,1,one_step_c123_lmi,2,0.2,13,OPTIMAL,FEASIBLE_POINT,true,1,1.886084547653914e-8,9.017019869853515e-11,0.23242494633060146,true,0.018860845476539143,0.0,0.0,0.018860845476539143,-1.7244388430109134,true,1,feasible,true,1.0e-6,-1.0e-7,-1.0e-8,U_C1;V_C1;Zx_C1;Zy_C1;U_C2;V_C2;Zx_C2;Zy_C2;U_C3;V_C3;Zx_C3;Zy_C3
2026-06-12T12:19:10.175,1,one_step_c123_lmi,2,0.225,14,SLOW_PROGRESS,FEASIBLE_POINT,false,0,3.0649429660911665e-8,3.529434020089648e-11,0.013612895876484881,true,0.030649429660911665,0.0,0.0,0.030649429660911665,-1.513577602627572,false,0,infeasible_or_ambiguous,true,1.0e-6,-1.0e-7,-1.0e-8,U_C1;V_C1;Zx_C1;Zy_C1;U_C2;V_C2;Zx_C2;Zy_C2;U_C3;V_C3;Zx_C3;Zy_C3
2026-06-12T12:19:10.175,1,one_step_c123_lmi,2,0.25,15,SLOW_PROGRESS,FEASIBLE_POINT,false,0,2.301367154622369e-7,2.3537451737095822e-11,0.005097688873886266,true,0.2301367154622369,0.0,0.0,0.2301367154622369,-0.6380140894989228,false,0,infeasible_or_ambiguous,true,1.0e-6,-1.0e-7,-1.0e-8,U_C1;V_C1;Zx_C1;Zy_C1;U_C2;V_C2;Zx_C2;Zy_C2;U_C3;V_C3;Zx_C3;Zy_C3
2026-06-12T12:19:10.175,1,one_step_c123_lmi,2,0.3,16,SLOW_PROGRESS,UNKNOWN_RESULT_STATUS,false,0,,,,false,,,,,0.0,false,0,infeasible_or_ambiguous,true,1.0e-6,-1.0e-7,-1.0e-8,U_C1;V_C1;Zx_C1;Zy_C1;U_C2;V_C2;Zx_C2;Zy_C2;U_C3;V_C3;Zx_C3;Zy_C3
2026-06-12T12:19:10.175,1,one_step_c123_lmi,2,0.35,17,SLOW_PROGRESS,UNKNOWN_RESULT_STATUS,false,0,,,,false,,,,,0.0,false,0,infeasible_or_ambiguous,true,1.0e-6,-1.0e-7,-1.0e-8,U_C1;V_C1;Zx_C1;Zy_C1;U_C2;V_C2;Zx_C2;Zy_C2;U_C3;V_C3;Zx_C3;Zy_C3
2026-06-12T12:19:10.175,1,one_step_c123_lmi,2,0.4,18,SLOW_PROGRESS,UNKNOWN_RESULT_STATUS,false,0,,,,false,,,,,0.0,false,0,infeasible_or_ambiguous,true,1.0e-6,-1.0e-7,-1.0e-8,U_C1;V_C1;Zx_C1;Zy_C1;U_C2;V_C2;Zx_C2;Zy_C2;U_C3;V_C3;Zx_C3;Zy_C3
2026-06-12T12:19:10.175,1,one_step_c123_lmi,2,0.45,19,SLOW_PROGRESS,UNKNOWN_RESULT_STATUS,false,0,,,,false,,,,,0.0,false,0,infeasible_or_ambiguous,true,1.0e-6,-1.0e-7,-1.0e-8,U_C1;V_C1;Zx_C1;Zy_C1;U_C2;V_C2;Zx_C2;Zy_C2;U_C3;V_C3;Zx_C3;Zy_C3
2026-06-12T12:19:10.175,1,one_step_c123_lmi,2,0.5,20,SLOW_PROGRESS,UNKNOWN_RESULT_STATUS,false,0,,,,false,,,,,0.0,false,0,infeasible_or_ambiguous,true,1.0e-6,-1.0e-7,-1.0e-8,U_C1;V_C1;Zx_C1;Zy_C1;U_C2;V_C2;Zx_C2;Zy_C2;U_C3;V_C3;Zx_C3;Zy_C3
2026-06-12T12:19:10.175,1,one_step_c123_lmi,2,0.55,21,SLOW_PROGRESS,UNKNOWN_RESULT_STATUS,false,0,,,,false,,,,,0.0,false,0,infeasible_or_ambiguous,true,1.0e-6,-1.0e-7,-1.0e-8,U_C1;V_C1;Zx_C1;Zy_C1;U_C2;V_C2;Zx_C2;Zy_C2;U_C3;V_C3;Zx_C3;Zy_C3
2026-06-12T12:19:10.175,1,one_step_c123_lmi,2,0.6,22,SLOW_PROGRESS,UNKNOWN_RESULT_STATUS,false,0,,,,false,,,,,0.0,false,0,infeasible_or_ambiguous,true,1.0e-6,-1.0e-7,-1.0e-8,U_C1;V_C1;Zx_C1;Zy_C1;U_C2;V_C2;Zx_C2;Zy_C2;U_C3;V_C3;Zx_C3;Zy_C3
2026-06-12T12:19:10.175,1,one_step_c123_lmi,3,0.001,1,OPTIMAL,FEASIBLE_POINT,true,1,1.618063355916848e-8,7.868636574662788e-12,39.365474319330026,true,0.01618063355916848,0.0,0.0,0.01618063355916848,-1.7910044774169522,true,1,feasible,true,1.0e-6,-1.0e-7,-1.0e-8,U_C1;V_C1;Zx_C1;Zy_C1;U_C2;V_C2;Zx_C2;Zy_C2;U_C3;V_C3;Zx_C3;Zy_C3
2026-06-12T12:19:10.175,1,one_step_c123_lmi,3,0.002,2,OPTIMAL,FEASIBLE_POINT,true,1,7.071391860697269e-9,6.91880422201846e-12,8.38310147926989,true,0.007071391860697269,0.0,0.0,0.007071391860697269,-2.1504950956901006,true,1,feasible,true,1.0e-6,-1.0e-7,-1.0e-8,U_C1;V_C1;Zx_C1;Zy_C1;U_C2;V_C2;Zx_C2;Zy_C2;U_C3;V_C3;Zx_C3;Zy_C3
2026-06-12T12:19:10.175,1,one_step_c123_lmi,3,0.005,3,OPTIMAL,FEASIBLE_POINT,true,1,2.3288154452573376e-8,5.040194664531462e-11,7.1192473670881915,true,0.023288154452573376,0.0,0.0,0.023288154452573376,-1.6328649272155058,true,1,feasible,true,1.0e-6,-1.0e-7,-1.0e-8,U_C1;V_C1;Zx_C1;Zy_C1;U_C2;V_C2;Zx_C2;Zy_C2;U_C3;V_C3;Zx_C3;Zy_C3
2026-06-12T12:19:10.175,1,one_step_c123_lmi,3,0.01,4,OPTIMAL,FEASIBLE_POINT,true,1,5.35846400584461e-9,8.137500971180787e-12,4.386348200524238,true,0.00535846400584461,0.0,0.0,0.00535846400584461,-2.2709596822073315,true,1,feasible,true,1.0e-6,-1.0e-7,-1.0e-8,U_C1;V_C1;Zx_C1;Zy_C1;U_C2;V_C2;Zx_C2;Zy_C2;U_C3;V_C3;Zx_C3;Zy_C3
2026-06-12T12:19:10.175,1,one_step_c123_lmi,3,0.02,5,OPTIMAL,FEASIBLE_POINT,true,1,1.7563482335170022e-8,9.843816151622747e-11,1.1871723961910075,true,0.017563482335170022,0.0,0.0,0.017563482335170022,-1.7553893717437061,true,1,feasible,true,1.0e-6,-1.0e-7,-1.0e-8,U_C1;V_C1;Zx_C1;Zy_C1;U_C2;V_C2;Zx_C2;Zy_C2;U_C3;V_C3;Zx_C3;Zy_C3
2026-06-12T12:19:10.175,1,one_step_c123_lmi,3,0.04,6,OPTIMAL,FEASIBLE_POINT,true,1,1.5260024542417013e-8,1.8647076639493254e-11,0.2569175922685797,true,0.015260024542417013,0.0,0.0,0.015260024542417013,-1.8164447679127431,true,1,feasible,true,1.0e-6,-1.0e-7,-1.0e-8,U_C1;V_C1;Zx_C1;Zy_C1;U_C2;V_C2;Zx_C2;Zy_C2;U_C3;V_C3;Zx_C3;Zy_C3
2026-06-12T12:19:10.175,1,one_step_c123_lmi,3,0.06,7,OPTIMAL,FEASIBLE_POINT,true,1,1.4580189167112678e-8,6.922455765565482e-12,0.5595205381799866,true,0.014580189167112678,0.0,0.0,0.014580189167112678,-1.836236841333528,true,1,feasible,true,1.0e-6,-1.0e-7,-1.0e-8,U_C1;V_C1;Zx_C1;Zy_C1;U_C2;V_C2;Zx_C2;Zy_C2;U_C3;V_C3;Zx_C3;Zy_C3
2026-06-12T12:19:10.175,1,one_step_c123_lmi,3,0.08,8,OPTIMAL,FEASIBLE_POINT,true,1,1.260344072136167e-8,9.263846668599498e-11,0.45522583900458413,true,0.01260344072136167,0.0,0.0,0.01260344072136167,-1.8995108769210434,true,1,feasible,true,1.0e-6,-1.0e-7,-1.0e-8,U_C1;V_C1;Zx_C1;Zy_C1;U_C2;V_C2;Zx_C2;Zy_C2;U_C3;V_C3;Zx_C3;Zy_C3
2026-06-12T12:19:10.175,1,one_step_c123_lmi,3,0.1,9,OPTIMAL,FEASIBLE_POINT,true,1,1.6926958688878724e-9,6.038488316882953e-12,0.35750668242608863,true,0.0016926958688878724,0.0,0.0,0.0016926958688878724,-2.7714210657120115,true,1,feasible,true,1.0e-6,-1.0e-7,-1.0e-8,U_C1;V_C1;Zx_C1;Zy_C1;U_C2;V_C2;Zx_C2;Zy_C2;U_C3;V_C3;Zx_C3;Zy_C3
2026-06-12T12:19:10.175,1,one_step_c123_lmi,3,0.125,10,OPTIMAL,FEASIBLE_POINT,true,1,3.9659198857205985e-9,2.592264676422781e-11,0.3347566761878596,true,0.0039659198857205985,0.0,0.0,0.0039659198857205985,-2.401656063086058,true,1,feasible,true,1.0e-6,-1.0e-7,-1.0e-8,U_C1;V_C1;Zx_C1;Zy_C1;U_C2;V_C2;Zx_C2;Zy_C2;U_C3;V_C3;Zx_C3;Zy_C3
2026-06-12T12:19:10.175,1,one_step_c123_lmi,3,0.15,11,OPTIMAL,FEASIBLE_POINT,true,1,2.3357694168504018e-8,5.119427325638299e-11,0.2888285446295777,true,0.023357694168504018,0.0,0.0,0.023357694168504018,-1.6315700322497926,true,1,feasible,true,1.0e-6,-1.0e-7,-1.0e-8,U_C1;V_C1;Zx_C1;Zy_C1;U_C2;V_C2;Zx_C2;Zy_C2;U_C3;V_C3;Zx_C3;Zy_C3
2026-06-12T12:19:10.175,1,one_step_c123_lmi,3,0.175,12,OPTIMAL,FEASIBLE_POINT,true,1,1.1295664641460866e-8,1.8443782711810904e-11,0.008073122643840764,true,0.011295664641460867,0.0,0.0,0.011295664641460867,-1.9470882099294007,true,1,feasible,true,1.0e-6,-1.0e-7,-1.0e-8,U_C1;V_C1;Zx_C1;Zy_C1;U_C2;V_C2;Zx_C2;Zy_C2;U_C3;V_C3;Zx_C3;Zy_C3
2026-06-12T12:19:10.175,1,one_step_c123_lmi,3,0.2,13,OPTIMAL,FEASIBLE_POINT,true,1,2.2885895712169632e-8,3.3732893060228e-11,0.012368875465131903,true,0.022885895712169632,0.0,0.0,0.022885895712169632,-1.6404320854110266,true,1,feasible,true,1.0e-6,-1.0e-7,-1.0e-8,U_C1;V_C1;Zx_C1;Zy_C1;U_C2;V_C2;Zx_C2;Zy_C2;U_C3;V_C3;Zx_C3;Zy_C3
2026-06-12T12:19:10.175,1,one_step_c123_lmi,3,0.225,14,SLOW_PROGRESS,UNKNOWN_RESULT_STATUS,false,0,,,,false,,,,,0.0,false,0,infeasible_or_ambiguous,true,1.0e-6,-1.0e-7,-1.0e-8,U_C1;V_C1;Zx_C1;Zy_C1;U_C2;V_C2;Zx_C2;Zy_C2;U_C3;V_C3;Zx_C3;Zy_C3
2026-06-12T12:19:10.175,1,one_step_c123_lmi,3,0.25,15,SLOW_PROGRESS,UNKNOWN_RESULT_STATUS,false,0,,,,false,,,,,0.0,false,0,infeasible_or_ambiguous,true,1.0e-6,-1.0e-7,-1.0e-8,U_C1;V_C1;Zx_C1;Zy_C1;U_C2;V_C2;Zx_C2;Zy_C2;U_C3;V_C3;Zx_C3;Zy_C3
2026-06-12T12:19:10.175,1,one_step_c123_lmi,3,0.3,16,SLOW_PROGRESS,UNKNOWN_RESULT_STATUS,false,0,,,,false,,,,,0.0,false,0,infeasible_or_ambiguous,true,1.0e-6,-1.0e-7,-1.0e-8,U_C1;V_C1;Zx_C1;Zy_C1;U_C2;V_C2;Zx_C2;Zy_C2;U_C3;V_C3;Zx_C3;Zy_C3
2026-06-12T12:19:10.175,1,one_step_c123_lmi,3,0.35,17,SLOW_PROGRESS,UNKNOWN_RESULT_STATUS,false,0,,,,false,,,,,0.0,false,0,infeasible_or_ambiguous,true,1.0e-6,-1.0e-7,-1.0e-8,U_C1;V_C1;Zx_C1;Zy_C1;U_C2;V_C2;Zx_C2;Zy_C2;U_C3;V_C3;Zx_C3;Zy_C3
2026-06-12T12:19:10.175,1,one_step_c123_lmi,3,0.4,18,SLOW_PROGRESS,UNKNOWN_RESULT_STATUS,false,0,,,,false,,,,,0.0,false,0,infeasible_or_ambiguous,true,1.0e-6,-1.0e-7,-1.0e-8,U_C1;V_C1;Zx_C1;Zy_C1;U_C2;V_C2;Zx_C2;Zy_C2;U_C3;V_C3;Zx_C3;Zy_C3
2026-06-12T12:19:10.175,1,one_step_c123_lmi,3,0.45,19,SLOW_PROGRESS,UNKNOWN_RESULT_STATUS,false,0,,,,false,,,,,0.0,false,0,infeasible_or_ambiguous,true,1.0e-6,-1.0e-7,-1.0e-8,U_C1;V_C1;Zx_C1;Zy_C1;U_C2;V_C2;Zx_C2;Zy_C2;U_C3;V_C3;Zx_C3;Zy_C3
2026-06-12T12:19:10.175,1,one_step_c123_lmi,3,0.5,20,SLOW_PROGRESS,UNKNOWN_RESULT_STATUS,false,0,,,,false,,,,,0.0,false,0,infeasible_or_ambiguous,true,1.0e-6,-1.0e-7,-1.0e-8,U_C1;V_C1;Zx_C1;Zy_C1;U_C2;V_C2;Zx_C2;Zy_C2;U_C3;V_C3;Zx_C3;Zy_C3
2026-06-12T12:19:10.175,1,one_step_c123_lmi,3,0.55,21,SLOW_PROGRESS,UNKNOWN_RESULT_STATUS,false,0,,,,false,,,,,0.0,false,0,infeasible_or_ambiguous,true,1.0e-6,-1.0e-7,-1.0e-8,U_C1;V_C1;Zx_C1;Zy_C1;U_C2;V_C2;Zx_C2;Zy_C2;U_C3;V_C3;Zx_C3;Zy_C3
2026-06-12T12:19:10.175,1,one_step_c123_lmi,3,0.6,22,SLOW_PROGRESS,UNKNOWN_RESULT_STATUS,false,0,,,,false,,,,,0.0,false,0,infeasible_or_ambiguous,true,1.0e-6,-1.0e-7,-1.0e-8,U_C1;V_C1;Zx_C1;Zy_C1;U_C2;V_C2;Zx_C2;Zy_C2;U_C3;V_C3;Zx_C3;Zy_C3
2026-06-12T12:19:10.175,1,one_step_c123_lmi,4,0.001,1,SLOW_PROGRESS,FEASIBLE_POINT,false,0,9.269365364161786e-8,3.3498982231035906e-12,27.13315141800205,true,0.09269365364161786,0.0,0.0,0.09269365364161786,-1.0329499992187814,false,0,infeasible_or_ambiguous,true,1.0e-6,-1.0e-7,-1.0e-8,U_C1;V_C1;Zx_C1;Zy_C1;U_C2;V_C2;Zx_C2;Zy_C2;U_C3;V_C3;Zx_C3;Zy_C3
2026-06-12T12:19:10.175,1,one_step_c123_lmi,4,0.002,2,OPTIMAL,FEASIBLE_POINT,true,1,8.727186612267346e-10,3.670303721023251e-12,6.3646071574820215,true,0.0008727186612267346,0.0,0.0,0.0008727186612267346,-3.0591257374730088,true,1,feasible,true,1.0e-6,-1.0e-7,-1.0e-8,U_C1;V_C1;Zx_C1;Zy_C1;U_C2;V_C2;Zx_C2;Zy_C2;U_C3;V_C3;Zx_C3;Zy_C3
2026-06-12T12:19:10.175,1,one_step_c123_lmi,4,0.005,3,OPTIMAL,FEASIBLE_POINT,true,1,6.006160013782846e-10,2.5440870052578142e-12,3.180414648826574,true,0.0006006160013782846,0.0,0.0,0.0006006160013782846,-3.2214031016779625,true,1,feasible,true,1.0e-6,-1.0e-7,-1.0e-8,U_C1;V_C1;Zx_C1;Zy_C1;U_C2;V_C2;Zx_C2;Zy_C2;U_C3;V_C3;Zx_C3;Zy_C3
2026-06-12T12:19:10.175,1,one_step_c123_lmi,4,0.01,4,OPTIMAL,FEASIBLE_POINT,true,1,2.264062626267105e-8,7.837855469284164e-11,2.4395332566264396,true,0.02264062626267105,0.0,0.0,0.02264062626267105,-1.6451115642920449,true,1,feasible,true,1.0e-6,-1.0e-7,-1.0e-8,U_C1;V_C1;Zx_C1;Zy_C1;U_C2;V_C2;Zx_C2;Zy_C2;U_C3;V_C3;Zx_C3;Zy_C3
2026-06-12T12:19:10.175,1,one_step_c123_lmi,4,0.02,5,OPTIMAL,FEASIBLE_POINT,true,1,3.940028081572677e-9,1.6681146728372664e-11,0.9735003497339474,true,0.003940028081572677,0.0,0.0,0.003940028081572677,-2.404500682837219,true,1,feasible,true,1.0e-6,-1.0e-7,-1.0e-8,U_C1;V_C1;Zx_C1;Zy_C1;U_C2;V_C2;Zx_C2;Zy_C2;U_C3;V_C3;Zx_C3;Zy_C3
2026-06-12T12:19:10.175,1,one_step_c123_lmi,4,0.04,6,OPTIMAL,FEASIBLE_POINT,true,1,2.470923116115742e-8,1.5809444409653738e-11,0.9587289363740625,true,0.02470923116115742,0.0,0.0,0.02470923116115742,-1.6071407676558531,true,1,feasible,true,1.0e-6,-1.0e-7,-1.0e-8,U_C1;V_C1;Zx_C1;Zy_C1;U_C2;V_C2;Zx_C2;Zy_C2;U_C3;V_C3;Zx_C3;Zy_C3
2026-06-12T12:19:10.175,1,one_step_c123_lmi,4,0.06,7,OPTIMAL,FEASIBLE_POINT,true,1,2.4647824871382173e-8,8.428735887266651e-11,0.646543379876261,true,0.024647824871382173,0.0,0.0,0.024647824871382173,-1.6082214004450328,true,1,feasible,true,1.0e-6,-1.0e-7,-1.0e-8,U_C1;V_C1;Zx_C1;Zy_C1;U_C2;V_C2;Zx_C2;Zy_C2;U_C3;V_C3;Zx_C3;Zy_C3
2026-06-12T12:19:10.175,1,one_step_c123_lmi,4,0.08,8,OPTIMAL,FEASIBLE_POINT,true,1,6.250437056820601e-9,2.5076436354142868e-11,0.4770469197057669,true,0.006250437056820601,0.0,0.0,0.006250437056820601,-2.2040896138992676,true,1,feasible,true,1.0e-6,-1.0e-7,-1.0e-8,U_C1;V_C1;Zx_C1;Zy_C1;U_C2;V_C2;Zx_C2;Zy_C2;U_C3;V_C3;Zx_C3;Zy_C3
2026-06-12T12:19:10.175,1,one_step_c123_lmi,4,0.1,9,OPTIMAL,FEASIBLE_POINT,true,1,6.776250026374608e-9,6.390818022480659e-12,0.2738170394500139,true,0.006776250026374608,0.0,0.0,0.006776250026374608,-2.1690105780209827,true,1,feasible,true,1.0e-6,-1.0e-7,-1.0e-8,U_C1;V_C1;Zx_C1;Zy_C1;U_C2;V_C2;Zx_C2;Zy_C2;U_C3;V_C3;Zx_C3;Zy_C3
2026-06-12T12:19:10.175,1,one_step_c123_lmi,4,0.125,10,OPTIMAL,FEASIBLE_POINT,true,1,1.7821633896485852e-8,3.341956408478862e-11,0.3041213434773995,true,0.017821633896485854,0.0,0.0,0.017821633896485854,-1.7490524821342213,true,1,feasible,true,1.0e-6,-1.0e-7,-1.0e-8,U_C1;V_C1;Zx_C1;Zy_C1;U_C2;V_C2;Zx_C2;Zy_C2;U_C3;V_C3;Zx_C3;Zy_C3
2026-06-12T12:19:10.175,1,one_step_c123_lmi,4,0.15,11,OPTIMAL,FEASIBLE_POINT,true,1,1.9295258563630524e-8,1.1288975328800073e-10,0.1091546711670428,true,0.019295258563630527,0.0,0.0,0.019295258563630527,-1.7145493973462476,true,1,feasible,true,1.0e-6,-1.0e-7,-1.0e-8,U_C1;V_C1;Zx_C1;Zy_C1;U_C2;V_C2;Zx_C2;Zy_C2;U_C3;V_C3;Zx_C3;Zy_C3
2026-06-12T12:19:10.175,1,one_step_c123_lmi,4,0.175,12,OPTIMAL,FEASIBLE_POINT,true,1,1.036890019703106e-8,3.3868497394522494e-11,0.08712189904374623,true,0.01036890019703106,0.0,0.0,0.01036890019703106,-1.9842673056833449,true,1,feasible,true,1.0e-6,-1.0e-7,-1.0e-8,U_C1;V_C1;Zx_C1;Zy_C1;U_C2;V_C2;Zx_C2;Zy_C2;U_C3;V_C3;Zx_C3;Zy_C3
2026-06-12T12:19:10.175,1,one_step_c123_lmi,4,0.2,13,OPTIMAL,FEASIBLE_POINT,true,1,1.6287283400538137e-8,3.3113297693646946e-11,0.06985931522686119,true,0.016287283400538137,0.0,0.0,0.016287283400538137,-1.7881513467867454,true,1,feasible,true,1.0e-6,-1.0e-7,-1.0e-8,U_C1;V_C1;Zx_C1;Zy_C1;U_C2;V_C2;Zx_C2;Zy_C2;U_C3;V_C3;Zx_C3;Zy_C3
2026-06-12T12:19:10.175,1,one_step_c123_lmi,4,0.225,14,OPTIMAL,FEASIBLE_POINT,true,1,7.608422248930149e-9,5.56040443441356e-11,0.05600736834724322,true,0.007608422248930149,0.0,0.0,0.007608422248930149,-2.118705393114323,true,1,feasible,true,1.0e-6,-1.0e-7,-1.0e-8,U_C1;V_C1;Zx_C1;Zy_C1;U_C2;V_C2;Zx_C2;Zy_C2;U_C3;V_C3;Zx_C3;Zy_C3
2026-06-12T12:19:10.175,1,one_step_c123_lmi,4,0.25,15,OPTIMAL,FEASIBLE_POINT,true,1,5.7316940575612254e-9,9.794187624056905e-12,0.03767110189634279,true,0.005731694057561226,0.0,0.0,0.005731694057561226,-2.2417169991293644,true,1,feasible,true,1.0e-6,-1.0e-7,-1.0e-8,U_C1;V_C1;Zx_C1;Zy_C1;U_C2;V_C2;Zx_C2;Zy_C2;U_C3;V_C3;Zx_C3;Zy_C3
2026-06-12T12:19:10.175,1,one_step_c123_lmi,4,0.3,16,OPTIMAL,FEASIBLE_POINT,true,1,1.272505293800932e-8,3.9575005016358556e-11,0.05743850903694537,true,0.01272505293800932,0.0,0.0,0.01272505293800932,-1.8953404022613405,true,1,feasible,true,1.0e-6,-1.0e-7,-1.0e-8,U_C1;V_C1;Zx_C1;Zy_C1;U_C2;V_C2;Zx_C2;Zy_C2;U_C3;V_C3;Zx_C3;Zy_C3
2026-06-12T12:19:10.175,1,one_step_c123_lmi,4,0.35,17,OPTIMAL,FEASIBLE_POINT,true,1,1.956758611692272e-8,8.986570194843997e-11,0.05719165636113614,true,0.019567586116922723,0.0,0.0,0.019567586116922723,-1.7084627461743862,true,1,feasible,true,1.0e-6,-1.0e-7,-1.0e-8,U_C1;V_C1;Zx_C1;Zy_C1;U_C2;V_C2;Zx_C2;Zy_C2;U_C3;V_C3;Zx_C3;Zy_C3
2026-06-12T12:19:10.175,1,one_step_c123_lmi,4,0.4,18,OPTIMAL,FEASIBLE_POINT,true,1,5.275089082965838e-9,3.532449167213005e-11,0.05153617487356273,true,0.005275089082965838,0.0,0.0,0.005275089082965838,-2.2777702018285977,true,1,feasible,true,1.0e-6,-1.0e-7,-1.0e-8,U_C1;V_C1;Zx_C1;Zy_C1;U_C2;V_C2;Zx_C2;Zy_C2;U_C3;V_C3;Zx_C3;Zy_C3
2026-06-12T12:19:10.175,1,one_step_c123_lmi,4,0.45,19,OPTIMAL,FEASIBLE_POINT,true,1,8.320649314018052e-9,2.299500509821486e-11,0.06697576980907388,true,0.008320649314018052,0.0,0.0,0.008320649314018052,-2.079842781582847,true,1,feasible,true,1.0e-6,-1.0e-7,-1.0e-8,U_C1;V_C1;Zx_C1;Zy_C1;U_C2;V_C2;Zx_C2;Zy_C2;U_C3;V_C3;Zx_C3;Zy_C3
2026-06-12T12:19:10.175,1,one_step_c123_lmi,4,0.5,20,OPTIMAL,FEASIBLE_POINT,true,1,1.5912055973313974e-8,4.4184705132325793e-11,0.04965304566471322,true,0.015912055973313976,0.0,0.0,0.015912055973313976,-1.7982737021775728,true,1,feasible,true,1.0e-6,-1.0e-7,-1.0e-8,U_C1;V_C1;Zx_C1;Zy_C1;U_C2;V_C2;Zx_C2;Zy_C2;U_C3;V_C3;Zx_C3;Zy_C3
2026-06-12T12:19:10.175,1,one_step_c123_lmi,4,0.55,21,SLOW_PROGRESS,UNKNOWN_RESULT_STATUS,false,0,,,,false,,,,,0.0,false,0,infeasible_or_ambiguous,true,1.0e-6,-1.0e-7,-1.0e-8,U_C1;V_C1;Zx_C1;Zy_C1;U_C2;V_C2;Zx_C2;Zy_C2;U_C3;V_C3;Zx_C3;Zy_C3
2026-06-12T12:19:10.175,1,one_step_c123_lmi,4,0.6,22,SLOW_PROGRESS,UNKNOWN_RESULT_STATUS,false,0,,,,false,,,,,0.0,false,0,infeasible_or_ambiguous,true,1.0e-6,-1.0e-7,-1.0e-8,U_C1;V_C1;Zx_C1;Zy_C1;U_C2;V_C2;Zx_C2;Zy_C2;U_C3;V_C3;Zx_C3;Zy_C3
2026-06-12T12:19:10.175,1,one_step_c123_lmi,5,0.001,1,SLOW_PROGRESS,FEASIBLE_POINT,false,0,2.4999820880111656e-8,1.8197733281777837e-11,37.72172447208316,true,0.024999820880111656,0.0,0.0,0.024999820880111656,-1.6020631029702739,false,0,infeasible_or_ambiguous,true,1.0e-6,-1.0e-7,-1.0e-8,U_C1;V_C1;Zx_C1;Zy_C1;U_C2;V_C2;Zx_C2;Zy_C2;U_C3;V_C3;Zx_C3;Zy_C3
2026-06-12T12:19:10.175,1,one_step_c123_lmi,5,0.002,2,OPTIMAL,FEASIBLE_POINT,true,1,2.918005302936455e-9,5.176220787938645e-12,13.956513215574555,true,0.002918005302936455,0.0,0.0,0.002918005302936455,-2.5349139231917284,true,1,feasible,true,1.0e-6,-1.0e-7,-1.0e-8,U_C1;V_C1;Zx_C1;Zy_C1;U_C2;V_C2;Zx_C2;Zy_C2;U_C3;V_C3;Zx_C3;Zy_C3
2026-06-12T12:19:10.175,1,one_step_c123_lmi,5,0.005,3,OPTIMAL,FEASIBLE_POINT,true,1,1.3576419988226007e-8,4.954026423061987e-12,5.1447428560520025,true,0.013576419988226007,0.0,0.0,0.013576419988226007,-1.867214735529234,true,1,feasible,true,1.0e-6,-1.0e-7,-1.0e-8,U_C1;V_C1;Zx_C1;Zy_C1;U_C2;V_C2;Zx_C2;Zy_C2;U_C3;V_C3;Zx_C3;Zy_C3
2026-06-12T12:19:10.175,1,one_step_c123_lmi,5,0.01,4,OPTIMAL,FEASIBLE_POINT,true,1,3.94779497980835e-9,1.8825581513166932e-13,2.5483220602670893,true,0.00394779497980835,0.0,0.0,0.00394779497980835,-2.4036454095611393,true,1,feasible,true,1.0e-6,-1.0e-7,-1.0e-8,U_C1;V_C1;Zx_C1;Zy_C1;U_C2;V_C2;Zx_C2;Zy_C2;U_C3;V_C3;Zx_C3;Zy_C3
2026-06-12T12:19:10.175,1,one_step_c123_lmi,5,0.02,5,OPTIMAL,FEASIBLE_POINT,true,1,5.234703234288388e-9,8.959366669756124e-11,1.1641415896850424,true,0.0052347032342883884,0.0,0.0,0.0052347032342883884,-2.281107934303045,true,1,feasible,true,1.0e-6,-1.0e-7,-1.0e-8,U_C1;V_C1;Zx_C1;Zy_C1;U_C2;V_C2;Zx_C2;Zy_C2;U_C3;V_C3;Zx_C3;Zy_C3
2026-06-12T12:19:10.175,1,one_step_c123_lmi,5,0.04,6,OPTIMAL,FEASIBLE_POINT,true,1,2.0763379127153314e-8,1.939639657678091e-11,0.8230187407213548,true,0.020763379127153314,0.0,0.0,0.020763379127153314,-1.6827019660040674,true,1,feasible,true,1.0e-6,-1.0e-7,-1.0e-8,U_C1;V_C1;Zx_C1;Zy_C1;U_C2;V_C2;Zx_C2;Zy_C2;U_C3;V_C3;Zx_C3;Zy_C3
2026-06-12T12:19:10.175,1,one_step_c123_lmi,5,0.06,7,OPTIMAL,FEASIBLE_POINT,true,1,4.0059694172978055e-9,4.644320726351738e-12,0.5755904278190607,true,0.0040059694172978055,0.0,0.0,0.0040059694172978055,-2.3972923705565474,true,1,feasible,true,1.0e-6,-1.0e-7,-1.0e-8,U_C1;V_C1;Zx_C1;Zy_C1;U_C2;V_C2;Zx_C2;Zy_C2;U_C3;V_C3;Zx_C3;Zy_C3
2026-06-12T12:19:10.175,1,one_step_c123_lmi,5,0.08,8,OPTIMAL,FEASIBLE_POINT,true,1,2.9294818193897197e-9,6.024662210186617e-12,0.41230130866366216,true,0.00292948181938972,0.0,0.0,0.00292948181938972,-2.533209192916141,true,1,feasible,true,1.0e-6,-1.0e-7,-1.0e-8,U_C1;V_C1;Zx_C1;Zy_C1;U_C2;V_C2;Zx_C2;Zy_C2;U_C3;V_C3;Zx_C3;Zy_C3
2026-06-12T12:19:10.175,1,one_step_c123_lmi,5,0.1,9,OPTIMAL,FEASIBLE_POINT,true,1,6.876906807235535e-9,2.654803519087979e-11,0.26312653620385723,true,0.006876906807235536,0.0,0.0,0.006876906807235536,-2.162606860982624,true,1,feasible,true,1.0e-6,-1.0e-7,-1.0e-8,U_C1;V_C1;Zx_C1;Zy_C1;U_C2;V_C2;Zx_C2;Zy_C2;U_C3;V_C3;Zx_C3;Zy_C3
2026-06-12T12:19:10.175,1,one_step_c123_lmi,5,0.125,10,OPTIMAL,FEASIBLE_POINT,true,1,1.3814031321683448e-8,2.9105277201346305e-11,0.06957294203759627,true,0.01381403132168345,0.0,0.0,0.01381403132168345,-1.8596795636173435,true,1,feasible,true,1.0e-6,-1.0e-7,-1.0e-8,U_C1;V_C1;Zx_C1;Zy_C1;U_C2;V_C2;Zx_C2;Zy_C2;U_C3;V_C3;Zx_C3;Zy_C3
2026-06-12T12:19:10.175,1,one_step_c123_lmi,5,0.15,11,OPTIMAL,FEASIBLE_POINT,true,1,2.3587054476248426e-8,7.062976262392614e-11,0.07250586978494651,true,0.023587054476248426,0.0,0.0,0.023587054476248426,-1.6273262899148428,true,1,feasible,true,1.0e-6,-1.0e-7,-1.0e-8,U_C1;V_C1;Zx_C1;Zy_C1;U_C2;V_C2;Zx_C2;Zy_C2;U_C3;V_C3;Zx_C3;Zy_C3
2026-06-12T12:19:10.175,1,one_step_c123_lmi,5,0.175,12,OPTIMAL,FEASIBLE_POINT,true,1,1.6634965793738132e-8,5.909190710743806e-11,0.041005562110003294,true,0.016634965793738132,0.0,0.0,0.016634965793738132,-1.7789780878282846,true,1,feasible,true,1.0e-6,-1.0e-7,-1.0e-8,U_C1;V_C1;Zx_C1;Zy_C1;U_C2;V_C2;Zx_C2;Zy_C2;U_C3;V_C3;Zx_C3;Zy_C3
2026-06-12T12:19:10.175,1,one_step_c123_lmi,5,0.2,13,OPTIMAL,FEASIBLE_POINT,true,1,1.9300106144441866e-8,1.3778883595686615e-10,0.10323190626148859,true,0.019300106144441866,0.0,0.0,0.019300106144441866,-1.7144403025042145,true,1,feasible,true,1.0e-6,-1.0e-7,-1.0e-8,U_C1;V_C1;Zx_C1;Zy_C1;U_C2;V_C2;Zx_C2;Zy_C2;U_C3;V_C3;Zx_C3;Zy_C3
2026-06-12T12:19:10.175,1,one_step_c123_lmi,5,0.225,14,OPTIMAL,FEASIBLE_POINT,true,1,1.6711930660932485e-8,1.1058182791291213e-10,0.008244845941591557,true,0.016711930660932486,0.0,0.0,0.016711930660932486,-1.776973374944746,true,1,feasible,true,1.0e-6,-1.0e-7,-1.0e-8,U_C1;V_C1;Zx_C1;Zy_C1;U_C2;V_C2;Zx_C2;Zy_C2;U_C3;V_C3;Zx_C3;Zy_C3
2026-06-12T12:19:10.175,1,one_step_c123_lmi,5,0.25,15,OPTIMAL,FEASIBLE_POINT,true,1,1.0470424256571471e-8,3.673041509423841e-11,0.04270147207158984,true,0.010470424256571471,0.0,0.0,0.010470424256571471,-1.980035720560418,true,1,feasible,true,1.0e-6,-1.0e-7,-1.0e-8,U_C1;V_C1;Zx_C1;Zy_C1;U_C2;V_C2;Zx_C2;Zy_C2;U_C3;V_C3;Zx_C3;Zy_C3
2026-06-12T12:19:10.175,1,one_step_c123_lmi,5,0.3,16,OPTIMAL,FEASIBLE_POINT,true,1,1.5720580016912943e-8,6.163339755051531e-11,0.06429479994956752,true,0.015720580016912945,0.0,0.0,0.015720580016912945,-1.8035314345372149,true,1,feasible,true,1.0e-6,-1.0e-7,-1.0e-8,U_C1;V_C1;Zx_C1;Zy_C1;U_C2;V_C2;Zx_C2;Zy_C2;U_C3;V_C3;Zx_C3;Zy_C3
2026-06-12T12:19:10.175,1,one_step_c123_lmi,5,0.35,17,OPTIMAL,FEASIBLE_POINT,true,1,2.0067562833681052e-8,1.8586681826453154e-10,0.027950067533676997,true,0.020067562833681052,0.0,0.0,0.020067562833681052,-1.6975053685266854,true,1,feasible,true,1.0e-6,-1.0e-7,-1.0e-8,U_C1;V_C1;Zx_C1;Zy_C1;U_C2;V_C2;Zx_C2;Zy_C2;U_C3;V_C3;Zx_C3;Zy_C3
2026-06-12T12:19:10.175,1,one_step_c123_lmi,5,0.4,18,OPTIMAL,FEASIBLE_POINT,true,1,4.240105537168633e-9,2.2305436670310773e-11,0.05568948590032329,true,0.0042401055371686334,0.0,0.0,0.0042401055371686334,-2.3726233335866174,true,1,feasible,true,1.0e-6,-1.0e-7,-1.0e-8,U_C1;V_C1;Zx_C1;Zy_C1;U_C2;V_C2;Zx_C2;Zy_C2;U_C3;V_C3;Zx_C3;Zy_C3
2026-06-12T12:19:10.175,1,one_step_c123_lmi,5,0.45,19,OPTIMAL,FEASIBLE_POINT,true,1,2.4296501167491834e-8,7.10029330060158e-11,0.04923310869754168,true,0.024296501167491834,0.0,0.0,0.024296501167491834,-1.6144562627414456,true,1,feasible,true,1.0e-6,-1.0e-7,-1.0e-8,U_C1;V_C1;Zx_C1;Zy_C1;U_C2;V_C2;Zx_C2;Zy_C2;U_C3;V_C3;Zx_C3;Zy_C3
2026-06-12T12:19:10.175,1,one_step_c123_lmi,5,0.5,20,OPTIMAL,FEASIBLE_POINT,true,1,1.9189565700977586e-8,3.282638601160301e-11,0.0034400592072901105,true,0.019189565700977587,0.0,0.0,0.019189565700977587,-1.7169348541234795,true,1,feasible,true,1.0e-6,-1.0e-7,-1.0e-8,U_C1;V_C1;Zx_C1;Zy_C1;U_C2;V_C2;Zx_C2;Zy_C2;U_C3;V_C3;Zx_C3;Zy_C3
2026-06-12T12:19:10.175,1,one_step_c123_lmi,5,0.55,21,SLOW_PROGRESS,UNKNOWN_RESULT_STATUS,false,0,,,,false,,,,,0.0,false,0,infeasible_or_ambiguous,true,1.0e-6,-1.0e-7,-1.0e-8,U_C1;V_C1;Zx_C1;Zy_C1;U_C2;V_C2;Zx_C2;Zy_C2;U_C3;V_C3;Zx_C3;Zy_C3
2026-06-12T12:19:10.175,1,one_step_c123_lmi,5,0.6,22,SLOW_PROGRESS,UNKNOWN_RESULT_STATUS,false,0,,,,false,,,,,0.0,false,0,infeasible_or_ambiguous,true,1.0e-6,-1.0e-7,-1.0e-8,U_C1;V_C1;Zx_C1;Zy_C1;U_C2;V_C2;Zx_C2;Zy_C2;U_C3;V_C3;Zx_C3;Zy_C3


==> data/c123_lmi_optimal_eta_ranges.csv <==
generated_at,formulation_id,formulation,h,eta_min,eta_max,eta_midpoint,eta_radius,display_eta_min,display_eta_max,display_eta_midpoint,display_eta_radius,display_floor_diagnostics_pass,left_censored_at_floor,first_noncertified_below_eta,first_noncertified_above_eta,lower_threshold_status,upper_threshold_status,lower_interval_width,upper_interval_width,range_certified,strict_optimal,eta_lower_floor,lower_eta_tolerance,upper_eta_tolerance,residual_tol,eig_tol,lambda_tol,included_psd_matrices,display_floor_termination_status,display_floor_primal_status,display_floor_max_abs_lmi_residual,display_floor_min_psd_eigenvalue,display_floor_min_lambda,display_floor_strict_mosek_certified,lower_endpoint_termination_status,lower_endpoint_primal_status,lower_endpoint_max_abs_lmi_residual,lower_endpoint_min_psd_eigenvalue,lower_endpoint_min_lambda,lower_endpoint_strict_mosek_certified,upper_endpoint_termination_status,upper_endpoint_primal_status,upper_endpoint_max_abs_lmi_residual,upper_endpoint_min_psd_eigenvalue,upper_endpoint_min_lambda,upper_endpoint_strict_mosek_certified
2026-06-12T12:19:10.175,1,one_step_c123_lmi,2,0.001,0.22421875000000002,0.11260937500000001,0.11160937500000001,0.001,0.22421875000000002,0.11260937500000001,0.11160937500000001,true,true,,0.225,left_censored_at_floor,bracketed,,0.0007812499999999833,true,true,0.001,0.0001,0.001,1.0e-6,-1.0e-7,-1.0e-8,U_C1;V_C1;Zx_C1;Zy_C1;U_C2;V_C2;Zx_C2;Zy_C2;U_C3;V_C3;Zx_C3;Zy_C3,OPTIMAL,FEASIBLE_POINT,7.256875433903076e-9,3.4554064403046286e-12,55.60667648361447,true,OPTIMAL,FEASIBLE_POINT,7.256875433903076e-9,3.4554064403046286e-12,55.60667648361447,true,OPTIMAL,FEASIBLE_POINT,1.6612603641505373e-8,3.8381512989452874e-11,0.005777075044624047,true
2026-06-12T12:19:10.175,1,one_step_c123_lmi,3,0.001,0.21796875,0.109484375,0.108484375,0.001,0.21796875,0.109484375,0.108484375,true,true,,0.21875,left_censored_at_floor,bracketed,,0.0007812500000000111,true,true,0.001,0.0001,0.001,1.0e-6,-1.0e-7,-1.0e-8,U_C1;V_C1;Zx_C1;Zy_C1;U_C2;V_C2;Zx_C2;Zy_C2;U_C3;V_C3;Zx_C3;Zy_C3,OPTIMAL,FEASIBLE_POINT,1.618063355916848e-8,7.868636574662788e-12,39.365474319330026,true,OPTIMAL,FEASIBLE_POINT,1.618063355916848e-8,7.868636574662788e-12,39.365474319330026,true,OPTIMAL,FEASIBLE_POINT,2.0095901055763774e-8,4.4283432600683534e-11,0.013976185677759073,true
2026-06-12T12:19:10.175,1,one_step_c123_lmi,4,0.0015625,0.52734375,0.264453125,0.262890625,0.001,0.52734375,0.264171875,0.263171875,true,false,0.0015,0.528125,bracketed,bracketed,6.250000000000006e-5,0.0007812499999999556,true,true,0.001,0.0001,0.001,1.0e-6,-1.0e-7,-1.0e-8,U_C1;V_C1;Zx_C1;Zy_C1;U_C2;V_C2;Zx_C2;Zy_C2;U_C3;V_C3;Zx_C3;Zy_C3,SLOW_PROGRESS,FEASIBLE_POINT,9.269365364161786e-8,3.3498982231035906e-12,27.13315141800205,false,OPTIMAL,FEASIBLE_POINT,4.340638482373335e-9,2.1528919774058575e-11,8.361947751503077,true,OPTIMAL,FEASIBLE_POINT,2.3040367153373342e-8,4.8333224874896335e-11,0.035080656753056993,true
2026-06-12T12:19:10.175,1,one_step_c123_lmi,5,0.0014375,0.53828125,0.269859375,0.26842187500000003,0.001,0.53828125,0.269640625,0.268640625,true,false,0.001375,0.5390625000000001,bracketed,bracketed,6.250000000000006e-5,0.0007812500000000666,true,true,0.001,0.0001,0.001,1.0e-6,-1.0e-7,-1.0e-8,U_C1;V_C1;Zx_C1;Zy_C1;U_C2;V_C2;Zx_C2;Zy_C2;U_C3;V_C3;Zx_C3;Zy_C3,SLOW_PROGRESS,FEASIBLE_POINT,2.4999820880111656e-8,1.8197733281777837e-11,37.72172447208316,false,OPTIMAL,FEASIBLE_POINT,7.923885031783844e-9,5.79258432034461e-12,11.524326036978794,true,OPTIMAL,FEASIBLE_POINT,2.2284903922198396e-8,1.385357137900039e-11,0.001032105294325654,true


==> data/pep_ergodic_lastiterate_gap_figure_data.csv <==
T,ergodic_duality_gap,last_iterate_duality_gap,guide_T_minus_1,guide_T_minus_half
5,0.614,2.000000047129953,0.614,2.000000047129953
6,0.555,2.0000000037776164,0.5116666666666666,1.8257419013741176
7,0.488,2.0000001099654208,0.43857142857142856,1.6903085492891132
8,0.411,2.000000000014712,0.38375,1.581138867343689
9,0.371,2.000000000163152,0.3411111111111111,1.4907120201284525
10,0.345,1.9999999999890576,0.307,1.4142135956990043
11,0.327,2.0000000048440576,0.27909090909090906,1.3483997567014918
12,0.302,2.000000052746329,0.2558333333333333,1.2909944791580594
13,0.274,2.0000000081374067,0.23615384615384613,1.2403473751208405
14,0.256,2.0000000007267786,0.21928571428571428,1.1952286374999275
15,0.243,2.0000000027083527,0.20466666666666666,1.1547005655897424
16,0.233,2.000000001418202,0.191875,1.1180340150963395
17,0.22,2.0000000027698754,0.18058823529411763,1.0846523146530864
18,0.207,2.000000004838393,0.17055555555555554,1.054092578229126
19,0.196,2.00000000049282,0.16157894736842104,1.0259783762623096
20,0.188,2.0000000022302267,0.1535,1.0000000235649764
21,0.181,1.9999999997631446,0.14619047619047618,0.9759000959455955
22,0.174,2.0000000186118148,0.13954545454545453,0.9534626117139158
23,0.166,2.0000000018534596,0.1334782608695652,0.9325048302147676
24,0.159,2.0000000041030686,0.12791666666666665,0.9128709506870588
25,0.153,2.0000000020620825,0.12279999999999999,0.8944272120770715
26,0.149,2.000000054384971,0.11807692307692307,0.8770580399748807
27,0.144,2.000000001001343,0.1137037037037037,0.8606629861053728
28,0.139,2.0000000336578356,0.10964285714285714,0.8451542746445566
29,0.134,2.0000000025082256,0.10586206896551724,0.8304548181070475
30,0.13,2.0000000039038426,0.10233333333333333,0.8164966001684487

